Distributed Energy Spectral Efficiency Optimization for Partial/Full Interference Alignment in Multi-User Multi-Relay Multi-Cell MIMO Systems

The energy spectral efficiency maximization (ESEM) problem of a multi-user, multi-relay, multi-cell system is considered, where all the network nodes are equipped with multi-antenna transceivers. To deal with the potentially excessive interference originating from a plethora of geographically distributed transmission sources, a pair of transmission protocols based on interference alignment (IA) are conceived. The first, termed the full-IA, avoids all intra-cell interference (ICI) and other-cell interference by finding the perfect interference-nulling receive beamforming matrices (RxBFMs). The second protocol, termed partial-IA, only attempts to null the ICI. Employing the RxBFMs computed by either of these protocols mathematically decomposes the channel into a multiplicity of non-interfering multiple-input--single-output channels, which we term as spatial multiplexing components (SMCs). The problem of finding the optimal SMCs as well as their power control variables for the ESEM problem considered is formally defined and converted into a convex optimization form with carefully selected variable relaxations and transformations. Thus, the optimal SMCs and power control variables can be distributively computed using both the classic dual decomposition and subgradient methods. Our results indicate that indeed, the ESEM algorithm performs better than the baseline equal power allocation algorithm in terms of its ESE. Furthermore, surprisingly the partial-IA outperforms the full-IA in all cases considered, which is because the partial-IA is less restrictive in terms of the number of available transmit dimensions at the transmitters. Given the typical cell sizes considered in this paper, the path-loss sufficiently attenuates the majority of the interference, and thus the full-IA over-compensates, when trying to avoid all possible sources of interference.

==> results/raw_normalized/complexity/complexity_EEM.dat <==
!SU	SR	SEM_EE_1	EEM_EE_1	SEM_EE_2	EEM_EE_2	SEM_EE_3	EEM_EE_3	SEM_EE_4	EEM_EE_4
2	0	1.516070	0.00358242	2.478000	0.00587515	1.155650	0.00270112	2.076770	0.00481552
4	0	1.653770	0.00389465	3.643130	0.00863275	1.269330	0.00296774	3.073730	0.00715907
6	0	1.733430	0.00407831	4.491760	0.0106444	1.334270	0.003118	3.815470	0.00889444
8	0	1.761770	0.00414289	5.138930	0.012183	1.359230	0.00317786	4.357280	0.0101652

4	2	1.524340	0.0016016	4.596980	0.00483222	1.016530	0.00106528	3.701690	0.00388631
6	2	1.592250	0.00167299	5.232020	0.00549991	1.054230	0.00110504	4.273370	0.00448699
8	2	1.642020	0.0017253	5.729320	0.00602303	1.087040	0.0011394	4.707950	0.00494377

6	4	1.417930	0.00148996	5.057970	0.00531715	0.914421	0.000958296	3.881660	0.00407486
8	4	1.451450	0.00152533	5.560710	0.00584612	0.927773	0.000972383	4.281480	0.00449531

8	6	1.219320	0.00128268	5.419500	0.00569805	0.767022	0.000803815	3.956240	0.00415303
6	4	1.417930	0.00148996	5.057970	0.00531715	0.914421	0.000958296	3.881660	0.00407486

8	6	1.219320	0.00128268	5.419500	0.00569805	0.767022	0.000803815	3.956240	0.00415303
8	4	1.451450	0.00152533	5.560710	0.00584612	0.927773	0.000972383	4.281480	0.00449531

6	4	1.417930	0.00148996	5.057970	0.00531715	0.914421	0.000958296	3.881660	0.00407486
4	2	1.524340	0.0016016	4.596980	0.00483222	1.016530	0.00106528	3.701690	0.00388631

6	4	1.417930	0.00148996	5.057970	0.00531715	0.914421	0.000958296	3.881660	0.00407486
6	2	1.592250	0.00167299	5.232020	0.00549991	1.054230	0.00110504	4.273370	0.00448699

8	4	1.451450	0.00152533	5.560710	0.00584612	0.927773	0.000972383	4.281480	0.00449531
8	2	1.642020	0.0017253	5.729320	0.00602303	1.087040	0.0011394	4.707950	0.00494377

2	0	1.516070	0.00358242	2.478000	0.00587515	1.155650	0.00270112	2.076770	0.00481552
4	2	1.524340	0.0016016	4.596980	0.00483222	1.016530	0.00106528	3.701690	0.00388631

4	2	1.524340	0.0016016	4.596980	0.00483222	1.016530	0.00106528	3.701690	0.00388631
4	0	1.653770	0.00389465	3.643130	0.00863275	1.269330	0.00296774	3.073730	0.00715907

6	2	1.592250	0.00167299	5.232020	0.00549991	1.054230	0.00110504	4.273370	0.00448699
6	0	1.733430	0.00407831	4.491760	0.0106444	1.334270	0.003118	3.815470	0.00889444

8	2	1.642020	0.0017253	5.729320	0.00602303	1.087040	0.0011394	4.707950	0.00494377
8	0	1.761770	0.00414289	5.138930	0.012183	1.359230	0.00317786	4.357280	0.0101652

==> results/raw_normalized/complexity/complexity_EEM_1.dat <==
!SU	SR	SEM_EE_1	EEM_EE_1	SEM_EE_2	EEM_EE_2	SEM_EE_3	EEM_EE_3	SEM_EE_4	EEM_EE_4
2	0	1.516070	0.00358242	2.478000	0.00587515	1.155650	0.00270112	2.076770	0.00481552
4	0	1.653770	0.00389465	3.643130	0.00863275	1.269330	0.00296774	3.073730	0.00715907
6	0	1.733430	0.00407831	4.491760	0.0106444	1.334270	0.003118	3.815470	0.00889444
8	0	1.761770	0.00414289	5.138930	0.012183	1.359230	0.00317786	4.357280	0.0101652

==> results/raw_normalized/complexity/complexity_EEM_2.dat <==
!SU	SR	SEM_EE_1	EEM_EE_1	SEM_EE_2	EEM_EE_2	SEM_EE_3	EEM_EE_3	SEM_EE_4	EEM_EE_4
4	2	1.524340	0.0016016	4.596980	0.00483222	1.016530	0.00106528	3.701690	0.00388631
6	2	1.592250	0.00167299	5.232020	0.00549991	1.054230	0.00110504	4.273370	0.00448699
8	2	1.642020	0.0017253	5.729320	0.00602303	1.087040	0.0011394	4.707950	0.00494377

==> results/raw_normalized/complexity/complexity_EEM_3.dat <==
!SU	SR	SEM_EE_1	EEM_EE_1	SEM_EE_2	EEM_EE_2	SEM_EE_3	EEM_EE_3	SEM_EE_4	EEM_EE_4
6	4	1.417930	0.00148996	5.057970	0.00531715	0.914421	0.000958296	3.881660	0.00407486
8	4	1.451450	0.00152533	5.560710	0.00584612	0.927773	0.000972383	4.281480	0.00449531

==> results/raw_normalized/complexity/complexity_EEM_4.dat <==
!SU	SR	SEM_EE_1	EEM_EE_1	SEM_EE_2	EEM_EE_2	SEM_EE_3	EEM_EE_3	SEM_EE_4	EEM_EE_4
8	6	1.219320	0.00128268	5.419500	0.00569805	0.767022	0.000803815	3.956240	0.00415303

==> results/raw_normalized/complexity/dummy.dat <==
-1.	-1.

==> results/raw_normalized/csiError/fullia.dat <==
!rho	optSE...	anaSE...	optEE...	anaEE
0.0	1.512710	1.512710	0.00158939	0.00158939
0.1	1.515240	1.432910	0.00159205	0.00150555
0.2	1.512990	1.330440	0.00158966	0.00139786
0.3	1.517760	1.231500	0.00159470	0.00129394
0.4	1.513760	1.121150	0.00159048	0.00117799
0.5	1.514850	1.005070	0.00159162	0.00105602
0.6	1.514220	0.879661	0.00159098	0.000924259
0.7	1.511450	0.740064	0.00158805	0.000777584
0.8	1.516520	0.583250	0.00159337	0.000612818
0.9	1.516860	0.397516	0.00159373	0.000417673
1.0	1.513160	0.160809	0.00158987	0.000168969

==> results/raw_normalized/csiError/partialia.dat <==
!rho	optSE...	anaSE...	optEE...	anaEE
0.0	4.558600	4.556610	0.00479188	0.0047898
0.1	4.556710	4.334660	0.0047899	0.00455648
0.2	4.559110	4.078650	0.00479243	0.0042874
0.3	4.559330	3.813430	0.00479266	0.00400861
0.4	4.556180	3.530030	0.00478934	0.00371071
0.5	4.557950	3.226450	0.0047912	0.00339159
0.6	4.559290	2.889930	0.00479262	0.00303785
0.7	4.557170	2.503470	0.00479041	0.00263159
0.8	4.556040	2.048210	0.0047892	0.002153
0.9	4.556710	1.465570	0.00478992	0.00154052
1.0	4.557270	0.513739	0.0047905	0.00053997

==> results/raw_normalized/powers/powers_EEM.dat <==
!PB	PR	SEM_EE_1	EEM_EE_1	SEM_EE_2	EEM_EE_2	SEM_EE_3	EEM_EE_3	SEM_EE_4	EEM_EE_4
0	0	0.0661113	7.24356e-05	0.235993	0.000258569	0.0354892	3.88836e-05	0.170244	0.000186529
12	0	0.269305	0.000294881	0.852444	0.000933403	0.161839	0.000177203	0.638082	0.000698672
24	0	0.857803	0.000929952	2.482760	0.0026916	0.566608	0.000614067	1.936590	0.00209913
36	0	2.118610	0.00204587	5.175930	0.00513107	1.666530	0.0015556	4.763410	0.0044529
48	0	2.261650	0.00210702	5.359840	0.00522121	3.883910	0.00113979	9.246520	0.00272909
60	0	2.261670	0.00210709	5.359990	0.00522128	7.059260	0.000174988	13.48930	0.000336241

0	12	0.0676333	7.4097e-05	0.238998	0.000261858	0.0358251	3.92417e-05	0.171188	0.000187554
12	12	0.275171	0.000301284	0.857830	0.000939292	0.164276	0.000179826	0.643062	0.000704086
24	12	0.867041	0.000939925	2.485090	0.00269411	0.573050	0.000620889	1.943060	0.002106
36	12	2.125640	0.00205293	5.177310	0.00513248	1.672920	0.00156101	4.768520	0.00445781
48	12	2.267310	0.00211352	5.361180	0.00522263	3.901600	0.00114516	9.250720	0.00272938
60	12	2.267350	0.00211359	5.361320	0.0052227	7.066330	0.000174944	13.49140	0.000336321

0	24	0.0716837	7.83969e-05	0.251765	0.000275665	0.0367458	4.00868e-05	0.172075	0.00018836
12	24	0.293883	0.000321253	0.874356	0.000957058	0.170889	0.000186285	0.648302	0.000709173
24	24	0.898544	0.000972948	2.495280	0.00270474	0.592638	0.000639472	1.953940	0.00211588
36	24	2.152290	0.00207835	5.182710	0.00513776	1.699380	0.00157999	4.780950	0.00446617
48	24	2.289000	0.00213691	5.366070	0.00522784	3.932390	0.00115223	9.262300	0.00273162
60	24	2.289060	0.00213694	5.366190	0.00522791	7.094010	0.000175626	13.50250	0.000336709

0	36	0.0758762	8.07534e-05	0.281289	0.000302007	0.0376647	3.86681e-05	0.173266	0.000187164
12	36	0.332662	0.000352651	0.919123	0.000996526	0.181588	0.000185761	0.654893	0.000706482
24	36	0.962989	0.00102583	2.509960	0.00271712	0.638368	0.000646075	1.967700	0.00210238
36	36	2.185070	0.00210309	5.185050	0.00513934	1.769310	0.00155964	4.799000	0.00443011
48	36	2.312480	0.00215658	5.367890	0.00522926	4.009290	0.00115442	9.279020	0.00272563
60	36	2.312560	0.00215667	5.367990	0.00522932	7.169520	0.000177292	13.51930	0.000336895

0	48	0.0752541	7.2888e-05	0.289460	0.000288159	0.0383103	2.60935e-05	0.175910	0.000173695
12	48	0.342108	0.0003377	0.928829	0.00099962	0.193646	0.000125961	0.664830	0.000652707
24	48	0.969118	0.00102732	2.510120	0.00271716	0.702833	0.000443578	1.982480	0.001941
36	48	2.185040	0.00210302	5.185020	0.00513931	1.896020	0.0010968	4.817330	0.00409872
48	48	2.312640	0.00215641	5.367880	0.00522927	4.159710	0.000971673	9.294350	0.00260865
60	48	2.312650	0.00215656	5.367990	0.00522932	7.329920	0.000176969	13.52670	0.000335222

0	60	0.0712662	6.90176e-05	0.289274	0.000286044	0.0384888	1.84435e-05	0.177309	0.000163225
12	60	0.342449	0.0003355	0.928761	0.000999596	0.201220	8.40166e-05	0.678843	0.000612407
24	60	0.969107	0.00102734	2.510160	0.00271722	0.773316	0.000292586	2.006540	0.00182706
36	60	2.185030	0.00210299	5.185010	0.0051393	2.052800	0.000725013	4.831030	0.00383766
48	60	2.312720	0.00215644	5.367880	0.00522926	4.386800	0.000575654	9.296230	0.00236509
60	60	2.312800	0.00215654	5.368010	0.00522934	7.581960	0.000141222	13.53700	0.000317111

==> results/raw_normalized/powers/powers_EEM_1.dat <==
!PB	PR	SEM_EE_1	EEM_EE_1	SEM_EE_2	EEM_EE_2	SEM_EE_3	EEM_EE_3	SEM_EE_4	EEM_EE_4
0	0	0.0661113	7.24356e-05	0.235993	0.000258569	0.0354892	3.88836e-05	0.170244	0.000186529
12	0	0.269305	0.000294881	0.852444	0.000933403	0.161839	0.000177203	0.638082	0.000698672
24	0	0.857803	0.000929952	2.482760	0.0026916	0.566608	0.000614067	1.936590	0.00209913
36	0	2.118610	0.00204587	5.175930	0.00513107	1.666530	0.0015556	4.763410	0.0044529
48	0	2.261650	0.00210702	5.359840	0.00522121	3.883910	0.00113979	9.246520	0.00272909
60	0	2.261670	0.00210709	5.359990	0.00522128	7.059260	0.000174988	13.48930	0.000336241

0	12	0.0676333	7.4097e-05	0.238998	0.000261858	0.0358251	3.92417e-05	0.171188	0.000187554
12	12	0.275171	0.000301284	0.857830	0.000939292	0.164276	0.000179826	0.643062	0.000704086
24	12	0.867041	0.000939925	2.485090	0.00269411	0.573050	0.000620889	1.943060	0.002106
36	12	2.125640	0.00205293	5.177310	0.00513248	1.672920	0.00156101	4.768520	0.00445781
48	12	2.267310	0.00211352	5.361180	0.00522263	3.901600	0.00114516	9.250720	0.00272938
60	12	2.267350	0.00211359	5.361320	0.0052227	7.066330	0.000174944	13.49140	0.000336321

0	24	0.0716837	7.83969e-05	0.251765	0.000275665	0.0367458	4.00868e-05	0.172075	0.00018836
12	24	0.293883	0.000321253	0.874356	0.000957058	0.170889	0.000186285	0.648302	0.000709173
24	24	0.898544	0.000972948	2.495280	0.00270474	0.592638	0.000639472	1.953940	0.00211588
36	24	2.152290	0.00207835	5.182710	0.00513776	1.699380	0.00157999	4.780950	0.00446617
48	24	2.289000	0.00213691	5.366070	0.00522784	3.932390	0.00115223	9.262300	0.00273162
60	24	2.289060	0.00213694	5.366190	0.00522791	7.094010	0.000175626	13.50250	0.000336709

0	36	0.0758762	8.07534e-05	0.281289	0.000302007	0.0376647	3.86681e-05	0.173266	0.000187164
12	36	0.332662	0.000352651	0.919123	0.000996526	0.181588	0.000185761	0.654893	0.000706482
24	36	0.962989	0.00102583	2.509960	0.00271712	0.638368	0.000646075	1.967700	0.00210238
36	36	2.185070	0.00210309	5.185050	0.00513934	1.769310	0.00155964	4.799000	0.00443011
48	36	2.312480	0.00215658	5.367890	0.00522926	4.009290	0.00115442	9.279020	0.00272563
60	36	2.312560	0.00215667	5.367990	0.00522932	7.169520	0.000177292	13.51930	0.000336895

0	48	0.0752541	7.2888e-05	0.289460	0.000288159	0.0383103	2.60935e-05	0.175910	0.000173695
12	48	0.342108	0.0003377	0.928829	0.00099962	0.193646	0.000125961	0.664830	0.000652707
24	48	0.969118	0.00102732	2.510120	0.00271716	0.702833	0.000443578	1.982480	0.001941
36	48	2.185040	0.00210302	5.185020	0.00513931	1.896020	0.0010968	4.817330	0.00409872
48	48	2.312640	0.00215641	5.367880	0.00522927	4.159710	0.000971673	9.294350	0.00260865
60	48	2.312650	0.00215656	5.367990	0.00522932	7.329920	0.000176969	13.52670	0.000335222

0	60	0.0712662	6.90176e-05	0.289274	0.000286044	0.0384888	1.84435e-05	0.177309	0.000163225
12	60	0.342449	0.0003355	0.928761	0.000999596	0.201220	8.40166e-05	0.678843	0.000612407
24	60	0.969107	0.00102734	2.510160	0.00271722	0.773316	0.000292586	2.006540	0.00182706
36	60	2.185030	0.00210299	5.185010	0.0051393	2.052800	0.000725013	4.831030	0.00383766
48	60	2.312720	0.00215644	5.367880	0.00522926	4.386800	0.000575654	9.296230	0.00236509
60	60	2.312800	0.00215654	5.368010	0.00522934	7.581960	0.000141222	13.53700	0.000317111

==> results/raw_normalized/powers/powers_EEM_2.dat <==
!PB	PR	SEM_EE_1	EEM_EE_1	SEM_EE_2	EEM_EE_2	SEM_EE_3	EEM_EE_3	SEM_EE_4	EEM_EE_4
0	0	0.0661113	7.24356e-05	0.235993	0.000258569	0.0354892	3.88836e-05	0.170244	0.000186529
0	12	0.0676333	7.4097e-05	0.238998	0.000261858	0.0358251	3.92417e-05	0.171188	0.000187554
0	24	0.0716837	7.83969e-05	0.251765	0.000275665	0.0367458	4.00868e-05	0.172075	0.00018836
0	36	0.0758762	8.07534e-05	0.281289	0.000302007	0.0376647	3.86681e-05	0.173266	0.000187164
0	48	0.0752541	7.2888e-05	0.289460	0.000288159	0.0383103	2.60935e-05	0.175910	0.000173695
0	60	0.0712662	6.90176e-05	0.289274	0.000286044	0.0384888	1.84435e-05	0.177309	0.000163225

12	0	0.269305	0.000294881	0.852444	0.000933403	0.161839	0.000177203	0.638082	0.000698672
12	12	0.275171	0.000301284	0.857830	0.000939292	0.164276	0.000179826	0.643062	0.000704086
12	24	0.293883	0.000321253	0.874356	0.000957058	0.170889	0.000186285	0.648302	0.000709173
12	36	0.332662	0.000352651	0.919123	0.000996526	0.181588	0.000185761	0.654893	0.000706482
12	48	0.342108	0.0003377	0.928829	0.00099962	0.193646	0.000125961	0.664830	0.000652707
12	60	0.342449	0.0003355	0.928761	0.000999596	0.201220	8.40166e-05	0.678843	0.000612407

24	0	0.857803	0.000929952	2.482760	0.0026916	0.566608	0.000614067	1.936590	0.00209913
24	12	0.867041	0.000939925	2.485090	0.00269411	0.573050	0.000620889	1.943060	0.002106
24	24	0.898544	0.000972948	2.495280	0.00270474	0.592638	0.000639472	1.953940	0.00211588
24	36	0.962989	0.00102583	2.509960	0.00271712	0.638368	0.000646075	1.967700	0.00210238
24	48	0.969118	0.00102732	2.510120	0.00271716	0.702833	0.000443578	1.982480	0.001941
24	60	0.969107	0.00102734	2.510160	0.00271722	0.773316	0.000292586	2.006540	0.00182706

36	0	2.118610	0.00204587	5.175930	0.00513107	1.666530	0.0015556	4.763410	0.0044529
36	12	2.125640	0.00205293	5.177310	0.00513248	1.672920	0.00156101	4.768520	0.00445781
36	24	2.152290	0.00207835	5.182710	0.00513776	1.699380	0.00157999	4.780950	0.00446617
36	36	2.185070	0.00210309	5.185050	0.00513934	1.769310	0.00155964	4.799000	0.00443011
36	48	2.185040	0.00210302	5.185020	0.00513931	1.896020	0.0010968	4.817330	0.00409872
36	60	2.185030	0.00210299	5.185010	0.0051393	2.052800	0.000725013	4.831030	0.00383766

48	0	2.261650	0.00210702	5.359840	0.00522121	3.883910	0.00113979	9.246520	0.00272909
48	12	2.267310	0.00211352	5.361180	0.00522263	3.901600	0.00114516	9.250720	0.00272938
48	24	2.289000	0.00213691	5.366070	0.00522784	3.932390	0.00115223	9.262300	0.00273162
48	36	2.312480	0.00215658	5.367890	0.00522926	4.009290	0.00115442	9.279020	0.00272563
48	48	2.312640	0.00215641	5.367880	0.00522927	4.159710	0.000971673	9.294350	0.00260865
48	60	2.312720	0.00215644	5.367880	0.00522926	4.386800	0.000575654	9.296230	0.00236509

60	0	2.261670	0.00210709	5.359990	0.00522128	7.059260	0.000174988	13.48930	0.000336241
60	12	2.267350	0.00211359	5.361320	0.0052227	7.066330	0.000174944	13.49140	0.000336321
60	24	2.289060	0.00213694	5.366190	0.00522791	7.094010	0.000175626	13.50250	0.000336709
60	36	2.312560	0.00215667	5.367990	0.00522932	7.169520	0.000177292	13.51930	0.000336895
60	48	2.312650	0.00215656	5.367990	0.00522932	7.329920	0.000176969	13.52670	0.000335222
60	60	2.312800	0.00215654	5.368010	0.00522934	7.581960	0.000141222	13.53700	0.000317111

==> results/raw_normalized/relays/relays_EEM.dat <==
!ISD	M	SEM_EE_1	EEM_EE_1	SEM_EE_2	EEM_EE_2	SEM_EE_3	EEM_EE_3	SEM_EE_4	EEM_EE_4
1.5	0	0.0864350057	0.0002042429	0.1416659065	0.0003358729	0.0658825542	0.0001540006	0.1188534778	0.0002755097	
2.5	0	0.0137839458	0.0000324625	0.0266021351	0.0000627157	0.0097668446	0.0000228169	0.0202057688	0.0000467996	
3.5	0	0.0039150607	0.0000092098	0.0081679933	0.0000192183	0.0026505656	0.0000061991	0.0058968266	0.0000136681	
4.5	0	0.0015002661	0.0000035279	0.0032722296	0.0000076914	0.0009951213	0.0000023252	0.0022920167	0.0000053147	

1.5	1	0.0859595211	0.0001248626	0.2229469783	0.0003249373	0.0615444698	0.0000890513	0.1841755986	0.0002669641	
2.5	1	0.0135637857	0.0000196963	0.0388205707	0.0000564634	0.0091537672	0.0000132439	0.0309439540	0.0000448571	
3.5	1	0.0015002661	0.0000035279	0.0032722296	0.0000076914	0.0009951213	0.0000023252	0.0022920167	0.0000053147	
4.5	1	0.0014743015	0.0000021405	0.0045320345	0.0000065854	0.0009434898	0.0000013655	0.0034875119	0.0000050552	

1.5	2	0.0834857469	0.0000877281	0.2214817560	0.0002330011	0.0578608894	0.0000606368	0.1788597491	0.0001877765	
2.5	2	0.0130668856	0.0000137329	0.0384567851	0.0000404377	0.0085540135	0.0000089632	0.0299345104	0.0000314268	
3.5	2	0.0036841537	0.0000038722	0.0113741098	0.0000119586	0.0023472036	0.0000024593	0.0086908044	0.0000091247	
4.5	2	0.0014077298	0.0000014797	0.0044623139	0.0000046913	0.0008655325	0.0000009070	0.0033684597	0.0000035366	

1.5	3	0.0806790194	0.0000664339	0.2180399088	0.0001796351	0.0547723489	0.0000449919	0.1739361460	0.0001431391	
2.5	3	0.0125648532	0.0000103492	0.0379092589	0.0000312318	0.0080438514	0.0000066088	0.0291067543	0.0000239557	
3.5	3	0.0035298911	0.0000029077	0.0112039171	0.0000092306	0.0022071010	0.0000018135	0.0084240993	0.0000069330	
4.5	3	0.0013476209	0.0000011102	0.0043900019	0.0000036167	0.0008219667	0.0000006752	0.0032585947	0.0000026817	

==> results/raw_normalized/users/users_EEM.dat <==
!ISD	UE	SEM_EE_1	EEM_EE_1	SEM_EE_2	EEM_EE_2	SEM_EE_3	EEM_EE_3	SEM_EE_4	EEM_EE_4
1.5	6	0.0824435576	0.0000866311	0.2187645382	0.0002301340	0.0572668187	0.0000600217	0.1773038769	0.0001861602
2.5	6	0.0128350852	0.0000134889	0.0344264011	0.0000361991	0.0084030589	0.0000088068	0.0295662082	0.0000310462
3.5	6	0.0035934646	0.0000037768	0.0111518643	0.0000117245	0.0022729472	0.0000023826	0.0085399246	0.0000089660
4.5	6	0.0013628968	0.0000014325	0.0043518976	0.0000045751	0.0008457644	0.0000008861	0.0032919470	0.0000034563

1.5	12	0.1330570125	0.0001397970	0.3265826682	0.0003438090	0.0924076397	0.0000968928	0.2620649943	0.0002752737
2.5	12	0.0226454527	0.0000237974	0.0621864094	0.0000654079	0.0146202628	0.0000153315	0.0474405666	0.0000498247
3.5	12	0.0013628968	0.0000014325	0.0043518976	0.0000045751	0.0008457644	0.0000008861	0.0032919470	0.0000034563
4.5	12	0.0026071913	0.0000027402	0.0077190648	0.0000081158	0.0015140721	0.0000015876	0.0057350567	0.0000060235

1.5	18	0.1728232611	0.0001815587	0.3940992018	0.0004151129	0.1214743444	0.0001274019	0.2974167617	0.0003124333
2.5	18	0.0311336481	0.0000327146	0.0805746253	0.0000847725	0.0200106549	0.0000209869	0.0579618148	0.0000608881
3.5	18	0.0091612170	0.0000096274	0.0248067658	0.0000260883	0.0055627252	0.0000058341	0.0194162128	0.0000203973
4.5	18	0.0037456631	0.0000039365	0.0109537477	0.0000115179	0.0022091174	0.0000023169	0.0078891846	0.0000082878

1.5	24	0.2030969213	0.0002133455	0.4634817560	0.0004883803	0.1440895097	0.0001511511	0.3750290764	0.0003940057
2.5	24	0.0380365428	0.0000399659	0.0934775200	0.0000983716	0.0246610552	0.0000258707	0.0736643400	0.0000773886
3.5	24	0.0108745287	0.0000114272	0.0250914328	0.0000263918	0.0068583787	0.0000071941	0.0234717218	0.0000246598
4.5	24	0.0045587594	0.0000047908	0.0135052271	0.0000142016	0.0026992777	0.0000028315	0.0096650193	0.0000101543

1.5	30	0.2286533637	0.0002401813	0.5129566705	0.0005407064	0.1557371722	0.0001633803	0.4028033067	0.0004231967
2.5	30	0.0424122357	0.0000445627	0.1097901868	0.0001155666	0.0277620612	0.0000291269	0.0836013139	0.0000878358
3.5	30	0.0132162757	0.0000138880	0.0370147675	0.0000389372	0.0084527231	0.0000088681	0.0271560536	0.0000285300
4.5	30	0.0054617817	0.0000057397	0.0153074827	0.0000160983	0.0033056770	0.0000034681	0.0113081797	0.0000118804

